Physics-Informed Machine Learning Method for Large-Scale Data Assimilation Problems

We develop a physics-informed machine learning approach for large-scale data assimilation and parameter estimation and apply it for estimating transmissivity and hydraulic head in the two-dimensional steady-state subsurface flow model of the Hanford Site given synthetic measurements of said variables. In our approach, we extend the physics-informed conditional Karhunen-Lo\'{e}ve expansion (PICKLE) method for modeling subsurface flow with unknown flux (Neumann) and varying head (Dirichlet) boundary conditions. We demonstrate that the PICKLE method is comparable in accuracy with the standard maximum a posteriori (MAP) method, but is significantly faster than MAP for large-scale problems. Both methods use a mesh to discretize the computational domain. In MAP, the parameters and states are discretized on the mesh; therefore, the size of the MAP parameter estimation problem directly depends on the mesh size. In PICKLE, the mesh is used to evaluate the residuals of the governing equation, while the parameters and states are approximated by the truncated conditional Karhunen-Lo\'{e}ve expansions with the number of parameters controlled by the smoothness of the parameter and state fields, and not by the mesh size. For a considered example, we demonstrate that the computational cost of PICKLE increases near linearly (as $N_{FV}^{1.15}$) with the number of grid points $N_{FV}$, while that of MAP increases much faster as $N_{FV}^{3.28}$. We demonstrated that once trained for one set of Dirichlet boundary conditions (i.e., one river stage), the PICKLE method provides accurate estimates of the hydraulic head for any value of the Dirichlet boundary conditions (i.e., for any river stage).

==> figures/rel_errors_NY=100_Nu=323_NYlearn=100_Nuxi=1000_NYxi=1000_beta=10.0_gamma=0.001_Neumann_sd=1_use_rand_init=False_Yref=orig.txt <==
5.303382398344423931e-01 4.238935083959466388e-01 3.218184579563307945e-01
4.956717869760585149e-01 3.624516785418175346e-01 2.430126554337884492e+00
5.137967007543295939e-01 4.261992401253817397e-01 3.213102472474541615e-01
5.321815401329708095e-01 4.053423038259010291e-01 3.345383290426497958e-01
5.158006107485547664e-01 3.893744317407260569e-01 3.231910282988928462e-01
6.016875238513285096e-01 4.964493565880234160e-01 3.198841665966223879e-01
6.553978247724525641e-01 4.189333687190653355e-01 3.528797054343537631e-01
5.679985226643670115e-01 4.123170151112715009e-01 3.370075518673512072e-01
5.065376574960184231e-01 3.826197108523829438e-01 3.688979743060384342e-01
5.696372272792309399e-01 3.524815744819331798e-01 3.337671826511638407e-01


==> figures/rel_errors_NY=100_Nu=323_Nuxi=1000_NYxi=1000_beta=100_gamma=0.01_Neumann_sd=0_Yref=Ypred100_1x.txt <==
5.269349130638160128e-01 4.843694684455461252e-01 3.585729388972671572e-01
5.531794384787073193e-01 4.815582108633282843e-01 3.326391206425396985e-01
5.562715250705068115e-01 4.405743041095203649e-01 3.157904716825427616e-01
5.338715801320214061e-01 4.230421192847375056e-01 3.297185940031930884e-01
4.678014187067789931e-01 3.970446079674702089e-01 3.489180265084385613e-01
6.193764239810719552e-01 4.020772078288480378e-01 3.299801080420505794e-01
5.146618552470321184e-01 4.612042379731121633e-01 3.333772837349906482e-01
5.149828906461830780e-01 4.363398652150315971e-01 3.202257106779533014e-01
4.955708365474918997e-01 3.900529015784910958e-01 3.468573327901843806e-01
5.727520480490094767e-01 3.978470563248513447e-01 3.167579210488947750e-01


==> figures/rel_errors_vs_kl.txt <==
kl rel_errors
1000 6.900455474884220619e-02
900 6.899448018215562084e-02
800 6.899620235567696658e-02
700 6.901477494863909878e-02
600 6.913523287352907332e-02
500 6.924129867807227168e-02
400 6.974383226030259064e-02
300 7.113028579720928612e-02
200 7.347645618915639443e-02
100 8.553096093214385132e-02

==> figures/time_vs_size.txt <==
cells RF1_PICKLE_t RF1_MAP_t RF2_PICKLE_t RF2_MAP_t
1475  84           58        101          39
5900  756          4640      360          2711
23600 2313         450000    2459         345600

==> figures/timings_NY=100_Nu=323_NYlearn=100_Nuxi=1000_NYxi=1000_beta=10.0_gamma=0.001_Neumann_sd=1_use_rand_init=False_Yref=orig.txt <==
2.67628819012315E-01	2.07527722579980E+01	3.21185522701125E+00	2.02582837347013E+02	2.26815093651035E+02	2.29557969435001E+02
2.99298249999992E-01	2.95459588130033E+01	3.22736050200182E+00	1.82838838313007E+02	2.15911455878012E+02	7.03957304429932E+01
2.63289647002238E-01	2.95375331100076E+01	3.09521410601155E+00	1.54763989332001E+02	1.87660026195022E+02	2.28390431671400E+03
2.53309312989586E-01	3.01151806039997E+01	3.07397297899296E+00	1.54873360243989E+02	1.88315823139971E+02	4.59986615955000E+02
2.59319639997556E-01	3.06071480319951E+01	3.22642675500537E+00	1.82714324013999E+02	2.16807218440997E+02	6.11618426567001E+02
2.68172885000240E-01	3.02812132639955E+01	3.20581293800205E+00	1.45463796365991E+02	1.79218995452989E+02	8.59613072310006E+02
2.68941356000141E-01	3.03013424819946E+01	3.08878413699858E+00	1.55113413799001E+02	1.88772481773994E+02	1.17503068387700E+03
2.59849457987002E-01	3.06017207039985E+01	3.19804942300834E+00	2.66349476465999E+02	3.00409096050993E+02	4.20002129319007E+02
2.66589994003879E-01	3.05006274780025E+01	3.12143047200515E+00	1.18629652570001E+02	1.52518300514013E+02	2.18264382240000E+03
2.70661686998209E-01	3.07220298729953E+01	3.19829596699855E+00	1.27926558067993E+02	1.62117545594985E+02	1.29797831767005E+02

==> figures/timings_NY=100_Nu=323_Nuxi=1000_NYxi=1000_beta=100_gamma=0.01_Neumann_sd=0_Yref=Ypred100_1x.txt <==
0.326719018	25.34545166	2.813744601	164.9572727	193.443188	155.5901647
0.291012824	23.28120164	2.802719879	109.8265452	136.2014796	860.0149793
0.251530563	23.6662153	2.797779003	129.0437586	155.7592835	668.3093377
0.280162882	24.88659821	2.855396657	100.623126	128.6452837	384.8430492
0.281880426	23.80028316	2.806530101	137.9244174	164.8131111	420.9331458
0.282128338	24.76765624	2.688545852	211.9574782	239.6958086	328.0661954
0.235135549	23.23501844	2.875604185	128.5601977	154.9059559	456.4212021
0.280811114	24.11008206	2.777591062	100.2350453	127.4035296	270.5949416
0.251043585	24.2759422	2.787899992	90.51979342	117.8346792	473.5130155
0.257634513	26.11644914	2.757456499	145.106996	174.2385361	187.9481999
